A Review on Searchable Encryption Functionality and the Evaluation of Homomorphic Encryption

Cloud Service Providers, such as Google Cloud Platform, Microsoft Azure, or Amazon Web Services, offer continuously evolving cloud services. It is a growing industry. Businesses, such as Netflix and PayPal, rely on the Cloud for data storage, computing power, and other services. For businesses, the cloud reduces costs, provides flexibility, and allows for growth. However, there are security and privacy concerns regarding the Cloud. Because Cloud services are accessed through the internet, hackers and attackers could possibly access the servers from anywhere. To protect data in the Cloud, it should be encrypted before it is uploaded, it should be protected in storage and also in transit. On the other hand, data owners may need to access their encrypted data. It may also need to be altered, updated, deleted, read, searched, or shared with others. If data is decrypted in the Cloud, sensitive data is exposed and could be exposed and misused. One solution is to leave the data in its encrypted form and use Searchable Encryption (SE) which operates on encrypted data. The functionality of SE has improved since its inception and research continues to explore ways to improve SE. This paper reviews the functionality of Searchable Encryption, mostly related to Cloud services, in the years 2019 to 2023, and evaluates one of its schemes, Fully Homomorphic Encryption. Overall, it seems that research is at the point where SE efficiency is increased as multiple functionalities are aggregated and tested.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

